Toolken+: Improving LLM Tool Usage with Reranking and a Reject Option

The recently proposed ToolkenGPT tool learning paradigm demonstrates promising performance but suffers from two major issues: first, it cannot benefit from tool documentation, and second, it often makes mistakes in whether to use a tool at all. We introduce Toolken+ that mitigates the first problem by reranking top $k$ tools selected by ToolkenGPT and the second problem with a special "Reject" option such that the model will generate a vocabulary token if "Reject" is ranked first. We demonstrate the effectiveness of Toolken+ on multistep numerical reasoning and tool selection tasks.

==> metatool_orig_vicuna.txt <==
[System]
Below is the instruction that describes a task. Write a response using the API tools that appropriately completes the request. Your output should follow this format:
Action: API call

[Question]
Can I find academic research papers on this topic?

[The Start of Assistant's Answer]
Action: 
